Serendipitous discovery of radio flaring behaviour from a nearby M dwarf with MeerKAT

We report on the detection of MKT J174641.0$-$321404, a new radio transient found in untargeted searches of wide-field MeerKAT radio images centred on the black hole X-ray binary H1743$-$322. MKT J174641.0$-$321404 is highly variable at 1.3 GHz and was detected three times during 11 observations of the field in late 2018, reaching a maximum flux density of 590 $\pm$ 60 $\mu$Jy. We associate this radio transient with a high proper motion, M dwarf star SCR~1746$-$3214 12 pc away from the Sun. Multiwavelength observations of this M dwarf indicate flaring activity across the electromagnetic spectrum, consistent with emission expected from dMe stars, and providing upper limits on quiescent brightness in both the radio and X-ray regimes. \textit{TESS} photometry reveals a rotational period for SCR~1746$-$3214 of $0.2292 \pm 0.0025$ days, which at its estimated radius makes the star a rapid rotator, comparable to other low mass systems. Dedicated spectroscopic follow up confirms the star as a mid-late spectral M dwarf with clear magnetic activity indicated by strong H$\alpha$ emission. This transient's serendipitous discovery by MeerKAT, along with multiwavelength characterisation, make it a prime demonstration of both the capabilities of the current generation of radio interferometers and the value of simultaneous observations by optical facilities such as MeerLICHT. Our results build upon the literature of of M dwarfs' flaring behaviour, particularly relevant to the habitability of their planetary systems.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
